Constraint Programming and Constructive Heuristics for Parallel Machine Scheduling with Sequence-Dependent Setups and Common Servers

This paper examines scheduling problem denoted as $P|seq, ser|C_{max}$ in Graham's notation; in other words, scheduling of tasks on parallel identical machines ($P$) with sequence-dependent setups ($seq$) each performed by one of the available servers ($ser$). The goal is to minimize the makespan ($C_{max}$). We propose a Constraint Programming (CP) model for finding the optimal solution and constructive heuristics suitable for large problem instances. These heuristics are also used to provide a feasible starting solution to the proposed CP model, significantly improving its efficiency. This combined approach constructs solutions for benchmark instances of up to 20 machines and 500 tasks in 10 seconds, with makespans 3-11.5% greater than the calculated lower bounds with a 5% average. The extensive experimental comparison also shows that our proposed approaches outperform the existing ones.

==> fig/app_huge_instances/execution_times_huge_instances.csv <==
nmw;lss_avg;lss_min;lss_max;lss_se_avg2;lss_se_min2;lss_se_max2;rsl_avg3;rsl_min3;rsl_max3
300x12000x30;4420;4420;4420;4426;4426;4426;5084;5084;5084
300x12000x60;4500;4500;4500;4443;4443;4443;5100;5100;5100
300x18000x30;12164;12164;12164;12154;12154;12154;13600;13600;13600
300x18000x60;12022;12022;12022;12037;12037;12037;13390;13390;13390
300x24000x30;25161;25161;25161;24769;24769;24769;27094;27094;27094
300x24000x60;32485;32485;32485;29613;29613;29613;32067;32067;32067
500x20000x50;20549;20549;20549;17243;17243;17243;19606;19606;19606
500x20000x100;17723;17723;17723;17324;17324;17324;18996;18996;18996
500x30000x50;63468;63468;63468;66231;66231;66231;67658;67658;67658
500x30000x100;63279;63279;63279;61468;61468;61468;55827;55827;55827
500x40000x50;91723;91723;91723;91813;91813;91813;98680;98680;98680
500x40000x100;91011;91011;91011;91132;91132;91132;99845;99845;99845

